Convolutional Neural Networks for Attribute-based Active Authentication on Mobile Devices

We present a Deep Convolutional Neural Network (DCNN) architecture for the task of continuous authentication on mobile devices. To deal with the limited resources of these devices, we reduce the complexity of the networks by learning intermediate features such as gender and hair color instead of identities. We present a multi-task, part-based DCNN architecture for attribute detection that performs better than the state-of-the-art methods in terms of accuracy. As a byproduct of the proposed architecture, we are able to explore the embedding space of the attributes extracted from different facial parts, such as mouth and eyes, to discover new attributes. Furthermore, through extensive experimentation, we show that the attribute features extracted by our method outperform the previously presented attribute-based method and a baseline LBP method for the task of active authentication. Lastly, we demonstrate the effectiveness of the proposed architecture in terms of speed and power consumption by deploying it on an actual mobile device.

==> README.txt <==

To make a sample BTAS 2015 paper, copy the contents of this directory
somewhere, and type

 latex submission_btas2015_template

or 

 pdflatex submission_btas2015_template

To build your submission, copy submission_btas2015_template.tex to a new file with 
a more appropriate name, e.g. btas2015_my_paper.tex, and proceed. 



